PRISM: Efficient Long-Range Reasoning With Short-Context LLMs

Long-range tasks demand reasoning over long inputs. However, existing solutions are limited, e.g., long-context models require large compute budgets, parameter-efficient fine-tuning (PEFT) needs training data, and retrieval-augmented generation (RAG) entails complex task-specific designs. Though in-context approaches overcome many of these issues, methods with short-context LLMs are inefficient, trading context for processing more tokens. We introduce PRISM, a highly token-efficient in-context method based on structured schemas that outperforms baselines on diverse tasks with 4x shorter contexts. This approach produces concise outputs and efficiently leverages key-value (KV) caches to reduce costs by up to 54%. PRISM scales down to tiny contexts without increasing costs or sacrificing quality, and generalizes to new tasks with minimal effort by generating schemas from task descriptions.

==> llm_schema.txt <==
I have a system in which a user enters a query in a particular domain and the system must answer the query. In order to answer the query, the system views a large number of documents one at a time and only once. Thus, when the system sees a document it stores information related to answering the query by updating a JSON format memory. Once the system has viewed all documents, the system will read its JSON memory and use this information to decide the output for the query. Consequently, the JSON memory should store all information relevant to answering the query. Hence, the schema for the JSON memory must ensure that the memory contains the right information to assist the system in producing the final answer. It should make sure not to keep too little information nor too much—but generally should prefer to store more information if unsure. The schema for the memory is defined by a python dataclass and is specific to the domain of the query. The schema may include a python comment describing how it should be used. Your task is to construct a schema given a query domain and a query example.

The schema will always store some information from every document, so it should support data structures that can be appended or updated such as lists or dicts. Information that should be structured together should be kept together with subclasses.

===

[Query domain]
Comparing two entities found in various documents based on their respective shared attributes.

[Example query]
ESR HaloLock wireless car charger vs. MagSafe Wireless Car Charger

[Schema]
```python
class Comparison:
  """attributes should be keyed by attributes that both entities share e.g. connectivity and the values should be AttributeValues instances."""
  class AttributeValues:
    """entity_one and entity_two are lists of descriptions relating to the two respective entities, found in documents, that correspond to the specific attribute the instance is keyed under."""
    entity_one: list[str]
    entity_two: list[str]


  attributes: dict[str, AttributeValues]
```


===

[Query domain]
Summarizing details about entities (such as people, things, and institutions) found in online documents.

[Example query]
Describe attributes and values of HOTEL0.

[Schema]
```python
class Summary(TypedDict):
  """Keyed by attribute, with a list of sufficient details about the attribute."""
  attributes: dict[str, list[str]]
```

===

[Query domain]
Finding the top individuals in terms of a particular metric defined by the query. Documents are the content of websites on the internet.

[Example query]
Who are the top 10 highest earning CEOs in the bay area?

[Schema]
```python
class TopKList:
  """top_persons is a list of PersonMetric instances giving the person name and the value of the metric asked by the query."""
  class PersonMetric:
    """person is the name of the individual and metric is the value of the metric required by the query."""
    person: str
    metric: float


  top_persons: list[PersonMetric]
```

===

[Query domain]
Retrieving the exact name of a function given a query that provides a natural language description of the function. Documents are files of code.

[Example query]
Find the exact name of the function described by the following function description: 1. **Purpose**: The function generates a string used to format text with new lines and optionally a form feed character, typically used to control spacing in formatted output.
2. **Input**: The function takes three parameters: an integer representing the number of new lines, a boolean indicating whether a form feed character should be included, and an optional string representing the line break character (defaulting to a newline).
3. **Output**: It returns a string composed of the specified number of newline characters, and if requested, includes a form feed character followed by an additional newline.
4. **Procedure**: The function first checks if the form feed should be included. If true, it concatenates the specified number of newline characters minus one with a form feed character and another newline. If false, it simply returns a string of newline characters multiplied by the specified integer.

[Schema]
class FunctionMemory(pg.Object):
  "candidate_functions is keyed by the exact name of the function and stores FunctionDescription objects. Each entry should represent a unique function present in [TEXT] that potentially matches the function description."

  class FunctionDescription(pg.Object):
    "arguments provides the parameters of the function and their types. return_values provides the return values of the function (if named) and their types. actions provides a brief description of what the function does and how it does it."
    arguments: str
    return_values: str
    actions: str

  candidate_functions: dict[str, FunctionDescription]

===

[Query domain] Reasoning over multiple SQL-like tables to answer a query. This may require aggregating information over these tables or using links between these tables.

[Example query]
Query: What is the total number of singers?

Final Answer: [[6]]

Query: What is the name of the singer who has a song with 'Hey' in its name?

Final Answer: [["Justin Brown"]]

Query: Show the stadium name and the number of concerts in each stadium.

Final Answer: [["Stark's Park", 1], ["Somerset Park", 2], ["Glebe Park", 1], ["Recreation Park", 1], ["Balmoor", 1]]

[Schema]


==> prompt_dump.txt <==
"""Prompts for table reordering."""

import jinja2

_BASIC_INSTRUCTION = (
    "I will provide a JSON format summary in a section called [NEW_SUMMARY],"
    " and a class definition [CLASS], which define some fields that need to be"
    " generated, and an instantiation of that class under [PARTIAL_SUMMARY]"
    " that is a response to the question in [QUESTION]. Your task is to propose"
    " updates to [PARTIAL_SUMMARY] gathered from the information in"
    " [NEW_SUMMARY]."
)

_APPEND_INSTRUCTION = (
    "I will provide a JSON format summary in a section called [NEW_SUMMARY],"
    " and a class definition [CLASS], which defines some fields that need to be"
    " generated. I will also provide [PARTIAL_SUMMARY] which contains one or"
    " several instantiations of [CLASS] that together form a response to the"
    " question in [QUESTION]. Your task is to propose updates to"
    " [PARTIAL_SUMMARY] gathered from the information in [NEW_SUMMARY]."
)

_GUIDELINES = """
There are two types of revisions that you can suggest: ADD and UPDATE.

For UPDATE, follow these instructions:
1. Your proposed updates must be for valid JSONPaths that already exist in [PARTIAL_SUMMARY]. If the JSONPath does not exist, you should not propose an update for that JSONPath.
2. Updates can be made by modifying an existing value using content from [NEW_SUMMARY].
3. Updates should never reduce the amount of information in [PARTIAL_SUMMARY].
4. Never remove existing information from the [PARTIAL_SUMMARY].
5. Proposed update must be a `dict[str, ProposedUpdate]` where the key is a valid JSONPath in [CLASS] and `ProposedUpdate` is defined as follows:
```
class ProposedUpdate(TypedDict):
  update: Any  # The type must be the same type as at the JSONPath in [CLASS].
```

For ADD, follow these instructions:
1. Proposed additions must be for valid JSONPaths that adhere to the definition in [CLASS]. They are allowed to increase the size of lists in the definition, but they must not define new fields which are not defined in the class definition.
2. It is OK to add partial objects. Leave fields unset if [NEW_SUMMARY] does not contain a value for one of the fields in [PARTIAL_SUMMARY].
3. Proposed additions must be a `dict[str, ProposedAdd]` where the key is a valid JSONPath in [CLASS] and `ProposedAdd` is defined as follows:
```
class ProposedAdd(TypedDict):
  add: Any  # The type must be the same type as at the JSONPath in [CLASS].
```

For both operations, follow these instructions:
1. Values have sufficient context: the values of the [PARTIAL_SUMMARY] should have enough context so a reader can understand what it means.
2. No redundant keys: If information from [NEW_SUMMARY] can be incorporated by updating an existing key in [PARTIAL_SUMMARY], then do not introduce a new redundant key. For example, if there's already a field for 'activities' do not introduce a new key for 'other activities' or 'water activities', 'hiking'. Update the existing key for 'activities'.
3. No redundant values under the same key: If one value encompasses most of the details in another value, merge them together. For instance, "beautiful views of the Eiffel tower" and "view of the Eiffel tower" should be merged into a single value like "beautiful views of the Eiffel tower".
"""

_BASIC_EXAMPLE = """
[QUESTION]
Describe attributes and values of HOTEL0.

[CLASS]
class Summary(TypedDict):
  attributes: dict[str, list[str]]  # Keyed by attribute, with a list of sufficient details about the attribute.

[PARTIAL_SUMMARY]
{
  "attributes": {
    "Amenities": ["two large pools"],
    "Food & Beverage": ["limited breakfast options"],
    "Room Quality": ["Spacious and comfortable rooms"],
  }
}

[NEW_SUMMARY]
{
  "attributes": {
    "Room Amenities": ["pub opens till midnight", "two large pools"],
    "Food & Beverage": ["exceptional dining"],
    "Room Quality": ["cozy beds"],
    "Noise Level": ["Notable street noise at night"],
  }
}

=== RESPONSE START ===
{% if include_thoughts %}
[THOUGHTS FOR UPDATE]
1. I need to figure out which fields and values to update.
2. [PARTIAL_SUMMARY] contains information about the following: ["Amenities", "Food & Beverage", "Room Quality"]
3. [NEW_SUMMARY] contains new content relevant to the following existing content: ["Amenities", "Food & Beverage", "Room Quality"]
4. The content should be updated at the following JSONPaths: ["$.'attributes'.'Amenities'", "$.'attributes'.'Food & Beverage'", "$.'attributes'.'Room Quality'"]
{% endif %}
[UPDATED_OBJECTS]
```json
{
  "$.'attributes'.'Amenities'": {"update": [ "two pools", "pub opens till midnight" ]},
  "$.'attributes'.'Food & Beverage'": {"update": [ "limited breakfast options", "exceptional dining" ]},
  "$.'attributes'.'Room Quality'": {"update": [ "Spacious and comfortable rooms", "cozy beds" ]}
}
```
{% if include_thoughts %}
[THOUGHTS FOR ADD]
1. I need to figure out which fields and values to add.
2. [NEW_SUMMARY] mentions information about the following: ["Amenities", "Food & Beverage", "Room Quality", "Noise Level"]
3. [PARTIAL_SUMMARY] does not yet have information about: [ "Noise Level" ]
4. The content should be added at the following JSONPaths: [ "$.'attributes'.'Noise Level'"]
{% endif %}
[ADDED_OBJECTS]
```json
{
  "$.'attributes'.'Noise Level'": {"add": [ "Notable street noise at night" ]},
}
```

=== RESPONSE END ===
"""

_APPEND_EXAMPLE = """
[QUESTION]
Describe attributes and values of HOTEL0.

[CLASS]
class Summary(TypedDict):
  attributes: dict[str, list[str]]  # Keyed by attribute, with a list of sufficient details about the attribute.

[PARTIAL_SUMMARY]
{
  "attributes": {
    "Food & Beverage": ["limited breakfast options"],
    "Room Quality": ["Spacious and comfortable rooms"],
  }
}
{
  "attributes": {
    "Amenities": ["two pools"],
    "Food & Beverage": ["wide range of cocktails"],
  }
}

[NEW_SUMMARY]
{
  "attributes": {
    "Room Amenities": ["pub opens till midnight", "two large pools"],
    "Food & Beverage": ["exceptional dining"],
    "Room Quality": ["cozy beds"],
    "Noise Level": ["Notable street noise at night"],
  }
}

=== RESPONSE START ===

[UPDATED_OBJECTS]
```json
{
  "$.'attributes'.'Amenities'": {"update": [ "two large pools", "pub opens till midnight" ]},
  "$.'attributes'.'Food & Beverage'": {"update": [ "limited breakfast options", "wide range of cocktails", "exceptional dining" ]},
  "$.'attributes'.'Room Quality'": {"update": [ "Spacious and comfortable rooms", "cozy beds" ]}
}
```

[ADDED_OBJECTS]
```json
{
  "$.'attributes'.'Noise Level'": {"add": [ "Notable street noise at night" ]},
}
```

=== RESPONSE END ===
"""

_PROMPT_TEMPLATE = """
[QUESTION]
{% raw %}{{ question }}{% endraw %}

[CLASS]
{% raw %}{{ structure }}{% endraw %}

[PARTIAL_SUMMARY]
{% raw %}{{ partial_summary }}{% endraw %}

[NEW_SUMMARY]
{% raw %}{{ text }}{% endraw %}

=== RESPONSE START ===
{% if include_thoughts %}
[THOUGHTS]
1. I need to figure out which objects to update.
2. [PARTIAL_SUMMARY] contains information about the following: {% raw %}{{ store("update_thoughts_summary_content", llm(temperature=0.8, stop=["\n"])) }}{% endraw %}
3. [NEW_SUMMARY] contains new content relevant to the following existing content: {% raw %}{{ store("update_thoughts_text_content", llm(temperature=0.8, stop=["\n"])) }}{% endraw %}
4. The content should be updated at the following JSONPaths: {% raw %}{{ store("update_thoughts_jsonpaths_valid", store("update_thoughts_jsonpaths", llm(temperature=0.8, stop=["\n"]))) }}{% endraw %}

[UPDATED_OBJECTS]
```json
{% raw %}{{ store("objects_for_update", parse_json(llm(temperature=0.8, stop=["```\n"]))) }}{% endraw %}

[THOUGHTS]
1. I need to figure out which objects to add.
2. [NEW_SUMMARY] mentions information about the following: {% raw %}{{ store("add_thoughts_text_content", llm(temperature=0.8, stop=["\n"])) }}{% endraw %}
3. [PARTIAL_SUMMARY] does not yet have information about: {% raw %}{{ store("add_thoughts_summary_content", llm(temperature=0.8, stop=["\n"])) }}{% endraw %}
4. The content should be added at the following JSONPaths: {% raw %}{{ store("add_thoughts_jsonpaths", llm(temperature=0.8, stop=["\n"])) }}{% endraw %}

[ADDED_OBJECTS]
```json
{% raw %}{{ store("objects_for_add", parse_json(llm(temperature=0.8, stop=["```\n"]))) }}{% endraw %}
{% endif %}
"""

# SUMIE_LONG_CONTEXT = """You will be given some information [INFO] and a question [QUESTION]. Your task is to answer [QUESTION] by summarizing the relevant content in [INFO] into a JSON format that follows the schema [CLASS].

# ===

# [CLASS]
# class Summary(TypedDict):
#   attributes: dict[str, list[str]]  # Keyed by attribute, with a list of sufficient details about the attribute.

# [INFO]
# HOTEL0 offers exceptional dining and the beds were very cozy, but there was a lot of street noise. HOTEL1 offers great Eiffel tower view from window.

# [SUMMARY]
# {
#   "attributes": {
#     "Amenities": ["There are two pools", "pub opens till midnight"],
#     "Food & Beverage": ["limited breakfast options"],
#     "Room Quality": ["Spacious and comfortable rooms"],
#   }
# }

# ===
# """

BOOKSCORE_QUERY = (
    "Summarize this book excerpt. Briefly introduce characters, places, and"
    " other major elements if they are being mentioned for the first time."
)

BOOKSCORE_LONG_CONTEXT = """Below is a story:

---
{story}
---

We are creating one comprehensive summary for the story. Now, write a summary for the story provided above, make sure to include vital information related to key events, backgrounds, settings, characters, their objectives, and motivations. You must briefly introduce characters, places, and other major elements if they are being mentioned for the first time in the summary. The story may feature non-linear narratives, flashbacks, switches between alternate worlds or viewpoints, etc. Therefore, you should organize the summary so it presents a consistent and chronological narrative.

The summary must be within {words} words and could include multiple paragraphs.

Summary ({words} words):
"""

# Copied from paper: https://github.com/lilakk/BooookScore/tree/main/prompts
BOOKSCORE_INCREMENTAL_INITIAL = """Below is the beginning part of a story:

---
{segment}
---

We are going over segments of a story sequentially to gradually update one comprehensive summary of the entire plot. Write a summary for the excerpt provided above, make sure to include vital information related to key events, backgrounds, settings, characters, their objectives, and motivations. You must briefly introduce characters, places, and other major elements if they are being mentioned for the first time in the summary. The story may feature non-linear narratives, flashbacks, switches between alternate worlds or viewpoints, etc. Therefore, you should organize the summary so it presents a consistent and chronological narrative. Despite this step-by-step process of updating the summary, you need to create a summary that seems as though it is written in one go. The summary should roughly contain {words} words and could include multiple paragraphs.

Summary ({words} words):
"""

# Copied from paper: https://github.com/lilakk/BooookScore/tree/main/prompts
BOOKSCORE_INCREMENTAL = """
Below is a segment from a story:

---
{segment}
---

Below is a summary of the story up until this point:

---
{partial_summary}
---

We are going over segments of a story sequentially to gradually update one comprehensive summary of the entire plot. You are required to update the summary to incorporate any new vital information in the current excerpt. This information may relate to key events, backgrounds, settings, characters, their objectives, and motivations. You must briefly introduce characters, places, and other major elements if they are being mentioned for the first time in the summary. The story may feature non-linear narratives, flashbacks, switches between alternate worlds or viewpoints, etc. Therefore, you should organize the summary so it presents a consistent and chronological narrative. Despite this step-by-step process of updating the summary, you need to create a summary that seems as though it is written in one go. The updated summary should roughly contain {words} words and could include multiple paragraphs.

Updated summary ({words} words):
"""

# Copied from paper: https://github.com/lilakk/BooookScore/tree/main/prompts
BOOKSCORE_HIERARCHICAL_INITIAL = """Below is a part of a story:

---
{segment}
---

We are creating one comprehensive summary for the story by recursively merging summaries of its chunks. Now, write a summary for the excerpt provided above, make sure to include vital information related to key events, backgrounds, settings, characters, their objectives, and motivations. You must briefly introduce characters, places, and other major elements if they are being mentioned for the first time in the summary. The story may feature non-linear narratives, flashbacks, switches between alternate worlds or viewpoints, etc. Therefore, you should organize the summary so it presents a consistent and chronological narrative. Despite this recursive merging process, you need to create a summary that seems as though it is written in one go. The summary must be within {words} words and could include multiple paragraphs.

Summary ({words} words):
"""

# Copied from paper: https://github.com/lilakk/BooookScore/tree/main/prompts
BOOKSCORE_HIERARCHICAL_MERGE = """Below are several summaries of consecutive parts of a story:

---

{segments}

---

We are creating one comprehensive summary for the story by recursively merging summaries of its chunks. Now, merge the given summaries into one single summary, make sure to include vital information related to key events, backgrounds, settings, characters, their objectives, and motivations. You must briefly introduce characters, places, and other major elements if they are being mentioned for the first time in the summary. The story may feature non-linear narratives, flashbacks, switches between alternate worlds or viewpoints, etc. Therefore, you should organize the summary so it presents a consistent and chronological narrative. Despite this recursive merging process, you need to create a summary that seems as though it is written in one go. The summary must be within {words} words and could include multiple paragraphs.

Summary ({words} words):
"""

# Copied from paper: https://github.com/lilakk/BooookScore/tree/main/prompts
BOOKSCORE_HIERARCHICAL_MERGE_WITH_CONTEXT = """
Below is a summary of the context preceding some parts of a story:

---
{context}
---

Below are several summaries of consecutive parts of a story:

---
{segments}
---

We are creating one comprehensive summary for the story by recursively merging summaries of its chunks. Now, merge the preceding context and the summaries into one single summary, make sure to include vital information related to key events, backgrounds, settings, characters, their objectives, and motivations. You must briefly introduce characters, places, and other major elements if they are being mentioned for the first time in the summary. The story may feature non-linear narratives, flashbacks, switches between alternate worlds or viewpoints, etc. Therefore, you should organize the summary so it presents a consistent and chronological narrative. Despite this recursive merging process, you need to create a summary that seems as though it is written in one go. The summary must be within {words} words and could include multiple paragraphs.

Summary ({words} words):
"""

JSON_TO_NATURAL_LANGUAGE_TEMPLATE = """I will give you a JSON object, [JSON_SUMMARY], that represents information gathered from a book. I want you to use [JSON_SUMMARY] to generate a natural language summary of the book.

[JSON_SUMMARY] was generated by sequentially updating the JSON object with information from contiguous excerpts of the book. Your task is to write a summary from the JSON object [JSON_SUMMARY]. If you encounter any inconsistencies in the information, prioritize the information that seems most relevant to the overall narrative. Make sure to include vital information related to key events, backgrounds, settings, characters, their objectives, and motivations. You must briefly introduce characters, places, and other major elements if they are being mentioned for the first time in the summary. The story may feature non-linear narratives, flashbacks, switches between alternate worlds or viewpoints, etc. Therefore, you should organize the summary so it presents a consistent and chronological narrative. Despite this step-by-step process of updating the summary, you need to create a summary that seems as though it is written in one go. The summary should roughly contain {words} words and could include multiple paragraphs.

[JSON_SUMMARY]
{partial_summary}

Your summary ({words} words):
"""

# This is taken from the LOFT paper prompts. These are not publicly released
# but are available on CNS:
# /cns/iz-d/home/gdm-retrieval/zhuyundai/loft_benchmark/claude3_eval_data/128k/sql_128k_spider_test_few_shot_type_0.csv
LOFTSPIDER_LONG_CONTEXT = """You will be given a list of tables. You need to memorize all of the rows of each table. Then you will be given a query, and your goal is to get the answer from the tables. Then format the answer into a list of lists. When formatting the answer into a list of lists, make sure you use the exact fields that are provided in the tables.
====== Example 1 ======
Given a query, find from the following tables all the information relevant to the query. Then answer the query. Then format the answer into a list of lists.
TABLES
Table: Concert
concert_ID,concert_Name,Theme,Stadium_ID,Year
1,Auditions,Free choice,1,2014
2,Super bootcamp,Free choice 2,2,2014
3,Home Visits,Bleeding Love,2,2015
4,Week 1,Wide Awake,10,2014
5,Week 1,Happy Tonight,9,2015
6,Week 2,Party All Night,7,2015

Table: Singer
Singer_ID,Name,Country,Song_Name,Song_release_year,Age,Is_male
1,Joe Sharp,Netherlands,You,1992,52,F
2,Timbaland,United States,Dangerous,2008,32,T
3,Justin Brown,France,Hey Oh,2013,29,T
4,Rose White,France,Sun,2003,41,F
5,John Nizinik,France,Gentleman,2014,43,T
6,Tribal King,France,Love,2016,25,T

Table: Singer_in_Concert
concert_ID,Singer_ID
1,2
1,3
1,5
2,3
2,6
3,5
4,4
5,6
5,3
6,2

Table: Stadium
Stadium_ID,Location,Name,Capacity,Highest,Lowest,Average
1,Raith Rovers,Stark's Park,10104,4812,1294,2106
2,Ayr United,Somerset Park,11998,2363,1057,1477
3,East Fife,Bayview Stadium,2000,1980,533,864
4,Queen's Park,Hampden Park,52500,1763,466,730
5,Stirling Albion,Forthbank Stadium,3808,1125,404,642
6,Arbroath,Gayfield Park,4125,921,411,638
7,Alloa Athletic,Recreation Park,3100,1057,331,637
9,Peterhead,Balmoor,4000,837,400,615
10,Brechin City,Glebe Park,3960,780,315,552

Query: What is the total number of singers?

Answer: Here's a step-by-step approach using the provided tables:

**1. Access relevant data:**
We need information from the "Singer" table, which stores details about each singer.

**2. Get the singers:**
We can directly count the number of rows in the "Singer" table. Each row represents a unique singer.

**Based on the data provided, the "Singer" table has the singers Joe Sharp, Timbaland, Justin Brown, Rose White, John Nizinik, and Tribal King.**

**3. Count the number of singers:**
There are 6 singers in the table.

Final Answer: [[6]]

Query: What is the name of the singer who has a song with 'Hey' in its name?

Answer: Here's a step-by-step approach using the provided tables:

**1. Identify relevant data:**
We need to look at the "Song_Name" column in the "Singer" table to find songs with "Hey" in their names.

**2. Search for matching songs:**
Scan through the "Song_Name" column and identify the song that contains "Hey."

**Based on the provided data, the song "Hey Oh" is the only one with "Hey" in its name.**

**3. Find the corresponding singer:**
Once you've identified the song, look at the "Name" column in the same row to find the singer's name.

**The singer associated with "Hey Oh" is Justin Brown.**

Final Answer: [["Justin Brown"]]

Query: Show the stadium name and the number of concerts in each stadium.

Answer: Here's a step-by-step approach using the provided tables:

**1. Access relevant data:**
We need information from two tables:
* **Concert:** This table contains details about each concert, including the stadium ID where it was held.
* **Stadium:** This table provides information about each stadium, including its name.

**2. Combine data based on stadium ID:**
We need to link the concert data with the corresponding stadium information. This can be done by joining the "Concert" and "Stadium" tables based on the common column "Stadium_ID".

**3. Get concerts per stadium:**
After joining the tables, we can group the data by stadium name and get the concerts associated with each stadium.
Here are the concert_ID associated with each stadium name:
* Stark's Park: 1
* Somerset Park: 2, 3
* Glebe Park: 4
* Recreation Park: 6
* Balmoor: 5

**Note:** Stadiums with no associated concerts are not included.

**3. Count concerts per stadium:**
After we have gotten the concerts associated with each stadium we can count how many concerts were in each stadium.
* Stark's Park: 1
* Somerset Park: 2
* Glebe Park: 1
* Recreation Park: 1
* Balmoor: 1

**4. Present the results:**
The final output will be a table showing each stadium name and the corresponding number of concerts held there.

**Based on the data provided, here's the breakdown of concerts per stadium:**

| Stadium Name | Number of Concerts |
|---|---|
| Stark's Park | 1 |
| Somerset Park | 2 |
| Glebe Park | 1 |
| Recreation Park | 1 |
| Balmoor | 1 |

Final Answer: [["Stark's Park", 1], ["Somerset Park", 2], ["Glebe Park", 1], ["Recreation Park", 1], ["Balmoor", 1]]
====== Now let's start! ======
Given a query, find from the following tables all the information relevant to the query. Then answer the query. Then format the answer into a list of lists.
TABLES
{tables}

Query: {query}
"""

LOFTSPIDER_QUERY = "{query}"

LOFTSPIDER_FINAL_ANSWER = """You will be given a JSON object [JSON_DATA] that represents information gathered from several tables. [JSON_DATA] was generated by sequentially updating the JSON object with information from many tables. You will be given a query, and your goal is to get the answer from [JSON_DATA]. Then format the answer into a list of lists. When formatting the answer into a list of lists, make sure you use the exact field names that are provided in [JSON_DATA].

===Examples===

Query: What is the total number of singers?

Final Answer: [[6]]

Query: What is the name of the singer who has a song with 'Hey' in its name?

Final Answer: [["Justin Brown"]]

Query: Show the stadium name and the number of concerts in each stadium.

Final Answer: [["Stark's Park", 1], ["Somerset Park", 2], ["Glebe Park", 1], ["Recreation Park", 1], ["Balmoor", 1]]

===Now let's start!===

[JSON_DATA]
{partial_summary}

Query: {query}
"""

REPOQA_LONG_CONTEXT = """Based on the function description and code context, please retrieve and repeat the exact described function name from the code context:

Code context:
{code_context}

Function description:
{function_description}

Your should output your thoughts, followed by your final choice on a new line, using the exact function name surrounded in single backticks, in the following format:
Final Answer: `function_name`
"""

REPOQA_QUERY = (
    "Find the exact name of the function described by the following function"
    " description: {function_description}"
)

REPOQA_FINAL_ANSWER = """We are searching for a function that matches the description under [FUNCTION DESCRIPTION].

You will be given a JSON object (or several) under [JSON_DATA] that represents knowledge gathered from searching several code files for the described function. [JSON_DATA] uses the schema defined under [SCHEMA].

Use the information in [JSON_DATA] to select which function best matches [FUNCTION DESCRIPTION].

Your should output your thoughts, followed by your final choice on a new line, using the exact function name surrounded in single backticks, in the following format:
Final Answer: `function_name`

===Example===

[FUNCTION DESCRIPTION]
1. **Purpose**: The function generates a string used to format text with new lines and optionally a form feed character, typically used to control spacing in formatted output.
2. **Input**: The function takes three parameters: an integer representing the number of new lines, a boolean indicating whether a form feed character should be included, and an optional string representing the line break character (defaulting to a newline).
3. **Output**: It returns a string composed of the specified number of newline characters, and if requested, includes a form feed character followed by an additional newline.
4. **Procedure**: The function first checks if the form feed should be included. If true, it concatenates the specified number of newline characters minus one with a form feed character and another newline. If false, it simply returns a string of newline characters multiplied by the specified integer.

[SCHEMA]
class FunctionMemory(pg.Object):
  "candidate_functions is keyed by the exact name of the function and stores FunctionDescription objects. Each entry should represent a unique function present in [TEXT] that potentially matches the function description."

  class FunctionDescription(pg.Object):
    "arguments provides the parameters of the function and their types. return_values provides the return values of the function (if named) and their types. actions provides a brief description of what the function does and how it does it."
    arguments: str
    return_values: str
    actions: str

  candidate_functions: dict[str, FunctionDescription]

[JSON_DATA]
{
  "candidate_functions": {
    "_merge_entities": {
      "arguments": "entities: list[Entity], fast_merge: bool",
      "return_values": "merged_entity: Entity",
      "actions": "Merges a list of entities into a single entity. Optionally, the merge can be done quickly, which may result in some information being lost. The function also formats and prints the merged entity.",
    },
    "make_simple_prefix": {
      "arguments": "nl_count: int, form_feed: bool, empty_line: str",
      "return_values": "str",
      "actions": "The function generates a prefix string by repeating a number of empty lines, optionally formatted with a form feed character.",
    },
    "reduce_sum_list": {
      "arguments": "list: list[int]",
      "return_values": "int",
      "actions": "Reduces a list of integers to a single integer by summing all the values in the list. It is by other functions which print the resulting list in string format.",
    }
  }
}

[ANSWER]
Neither _merge_entities nor reduce_sum_list generate strings with a form feed character. Based on [JSON_DATA], make_simple_prefix is the only function that does this and has the correct arguments representing the number of new lines, whether a form feed character should be included, and an empty line character. The return type is a string as expected and the actions description matches the function description.
Final Answer: `make_simple_prefix`

===Your turn===

[FUNCTION DESCRIPTION]
{function_description}

[SCHEMA]
{schema}

[JSON_DATA]
{partial_summary}

[ANSWER]
"""

GENERIC_INCREMENTAL = """
Below is some new information:

---
{information}
---

Below is a compressed memory of all the information previously seen.

---
{memory}
---

The memory is designed in order to assist in answering the following query:
{query}

The memory has been generated sequentially by seeing segments of new information as you are seeing now. You are required to update the memory to incorporate any new vital information. Despite this step-by-step process of updating the memory, you need to create a new memory that seems as though it was written in one go. The updated memory should roughly contain 600 words at most. The new compressed memory should be as concise as possible while still being comprehensive. It should be less than 600 words and should be written in a style similar to the original memory.

Your memory (600 words):
"""

LOFTSPIDER_GENERIC_FINAL_ANSWER = """You will be given a summary of information [MEMORY] that represents information gathered from several tables. [MEMORY] was generated by sequentially gathering information from many tables. You will be given a query, and your goal is to get the answer from [MEMORY]. Then format the answer into a list of lists. When formatting the answer into a list of lists, make sure you use the exact field names that are provided in [MEMORY].

===Examples===

Query: What is the total number of singers?

Final Answer: [[6]]

Query: What is the name of the singer who has a song with 'Hey' in its name?

Final Answer: [["Justin Brown"]]

Query: Show the stadium name and the number of concerts in each stadium.

Final Answer: [["Stark's Park", 1], ["Somerset Park", 2], ["Glebe Park", 1], ["Recreation Park", 1], ["Balmoor", 1]]

===Now let's start!===

[MEMORY]
{memory}

Query: {query}
"""

REPOQA_GENERIC_FINAL_ANSWER = """We are searching for a function that matches the following description:
{function_description} 

You will be given a memory [MEMORY] that represents knowledge gathered from searching several code files for the described function.

[MEMORY]
{memory}

Use the information in [MEMORY] to select which function best matches the function description.

Your should output your thoughts, followed by your final choice on a new line, using the exact function name surrounded in single backticks, in the following format:
Final Answer: `function_name`
"""

_BASIC_TEMPLATE = (
    _BASIC_INSTRUCTION + _GUIDELINES + _BASIC_EXAMPLE + _PROMPT_TEMPLATE
)

_APPEND_TEMPLATE = (
    _APPEND_INSTRUCTION + _GUIDELINES + _APPEND_EXAMPLE + _PROMPT_TEMPLATE
)

WIZ_PROMPT = (
    jinja2.Environment()
    .from_string(_BASIC_TEMPLATE)
    .render(include_thoughts=False)
)
SUMIE_PROMPT = (
    jinja2.Environment()
    .from_string(_BASIC_TEMPLATE)
    .render(include_thoughts=True)
)
WIZ_APPEND_PROMPT = (
    jinja2.Environment()
    .from_string(_APPEND_TEMPLATE)
    .render(include_thoughts=False)
)


==> prompt_generic.txt <==
Below is some new information:

---
{information}
---

Below is a compressed memory of all the information previously seen.

---
{memory}
---

The memory is designed in order to assist in answering the following query:
{query}

The memory has been generated sequentially by seeing segments of new information as you are seeing now. You are required to update the memory to incorporate any new vital information. Despite this step-by-step process of updating the memory, you need to create a new memory that seems as though it was written in one go. The updated memory should roughly contain 600 words at most. The new compressed memory should be as concise as possible while still being comprehensive. It should be less than 600 words and should be written in a style similar to the original memory.

Your memory (600 words):

==> prompt_schema_gen.txt <==
I have a system in which a user enters a query in a particular domain and the system must answer the query. In order to answer the query, the system views a large number of documents one at a time and only once. Thus, when the system sees a document it stores information related to answering the query by updating a JSON format memory. Once the system has viewed all documents, the system will read its JSON memory and use this information to decide the output for the query. Consequently, the JSON memory should store all information relevant to answering the query. Hence, the schema for the JSON memory must ensure that the memory contains the right information to assist the system in producing the final answer. It should make sure not to keep too little information nor too much—but generally should prefer to store more information if unsure. The schema for the memory is defined by a python dataclass and is specific to the domain of the query. The schema may include a python comment describing how it should be used. Your task is to construct a schema given a query domain and a query example.

The schema will always store some information from every document, so it should support data structures that can be appended or updated such as lists or dicts. Information that should be structured together should be kept together with subclasses.

===

[Query domain]
Comparing two entities found in various documents based on their respective shared attributes.

[Example query]
ESR HaloLock wireless car charger vs. MagSafe Wireless Car Charger

[Schema]
```python
class Comparison:
  """attributes should be keyed by attributes that both entities share e.g. connectivity and the values should be AttributeValues instances."""
  class AttributeValues:
    """entity_one and entity_two are lists of descriptions relating to the two respective entities, found in documents, that correspond to the specific attribute the instance is keyed under."""
    entity_one: list[str]
    entity_two: list[str]


  attributes: dict[str, AttributeValues]
```


===

[Query domain]
Summarizing details about entities (such as people, things, and institutions) found in online documents.

[Example query]
Describe attributes and values of HOTEL0.

[Schema]
```python
class Summary(TypedDict):
  """Keyed by attribute, with a list of sufficient details about the attribute."""
  attributes: dict[str, list[str]]
```

===

[Query domain]
Finding the top individuals in terms of a particular metric defined by the query. Documents are the content of websites on the internet.

[Example query]
Who are the top 10 highest earning CEOs in the bay area?

[Schema]
```python
class TopKList:
  """top_persons is a list of PersonMetric instances giving the person name and the value of the metric asked by the query."""
  class PersonMetric:
    """person is the name of the individual and metric is the value of the metric required by the query."""
    person: str
    metric: float


  top_persons: list[PersonMetric]
```

===

[Query domain]
Retrieving the exact name of a function given a query that describes the purpose, input, output, and procedure of the function. Documents are files of code. Here, the memory should provide some way of knowing to what extent a function matches the description given in a query.

[Example query]
Find the exact name of the function described by the following function description: 1. **Purpose**: The function generates a string used to format text with new lines and optionally a form feed character, typically used to control spacing in formatted output.
2. **Input**: The function takes three parameters: an integer representing the number of new lines, a boolean indicating whether a form feed character should be included, and an optional string representing the line break character (defaulting to a newline).
3. **Output**: It returns a string composed of the specified number of newline characters, and if requested, includes a form feed character followed by an additional newline.
4. **Procedure**: The function first checks if the form feed should be included. If true, it concatenates the specified number of newline characters minus one with a form feed character and another newline. If false, it simply returns a string of newline characters multiplied by the specified integer.


[Schema]

Generated Schema (for RepoQA):
class FunctionMatch:
  """Stores information about functions found in code."""
  class FunctionInfo:
    """name is the exact name of the function and matches is a list of strings describing which parts of the function description in the query were matched to the function."""
    name: str
    matches: list[str]


  functions: list[FunctionInfo]

===

[Query domain]
You are summarizing very long narrative books. Each document is a segment of the book. Here, the story may feature non-linear narratives, flashbacks, switches between alternate worlds or viewpoints, etc. Therefore, the memory needs to represent a consistent and chronological narrative. Critical information may relate to key events, backgrounds, settings, characters, their objectives, and motivations.

[Example query]
Summarize this book excerpt. Briefly introduce characters, places, and other major elements if they are being mentioned for the first time.

[Schema]

Generated Schema (for BooookScore):

class BookSummary:
  """Summarizes a book with potentially non-linear narratives by storing information chronologically."""
  class Event:
    """Represents a single event in the story. Events are stored in chronological order."""
    description: str
    """Description of the event."""
    time: str
    """Explicit time information provided in the text for this event, if any."""
    location: str
    """Location of the event, if specified."""
    characters: list[str]
    """Characters involved in the event."""

  class Character:
    """Represents a character in the story."""
    name: str
    """Name of the character."""
    description: str
    """Description or background information about the character."""
    motivations: list[str]
    """Known or speculated motivations of the character."""

  class Location:
    """Represents a location in the story."""
    name: str
    """Name of the location."""
    description: str
    """Description of the location."""

  events: list[Event]
  """List of events in the story, ordered chronologically."""
  characters: dict[str, Character]
  """Dictionary of characters encountered in the story, keyed by character name."""
  locations: dict[str, Location]
  """Dictionary of locations encountered in the story, keyed by location name."""

===

[Query domain]
Given a bunch of SQL tables formatted in text, answer queries that may require reasoning over multiple tables to find the answer.

[Example query]
What is the total number of singers?

[Schema]

LOFT-Spider generated schema:

class SQLQueryInformation:
    """This schema stores information relevant to a SQL query.
    It focuses on the entities and attributes mentioned in the query,
    rather than storing entire tables.
    """

    class EntityInformation:
        """Represents information about a specific entity mentioned in the query.
        For instance, if the query asks about 'singers', this would store
        information related to singers.
        """
        name: str  # Entity name (e.g., "singers")
        relevant_columns: list[str]  # Columns relevant to the query for this entity
        relevant_rows: list[dict[str, str]] # Rows containing information related to the query, as dictionaries

    entities: list[EntityInformation]

    # Additional fields for aggregate queries (COUNT, SUM, AVG, etc.):
    aggregate_results: dict[str, float] # e.g., {"count": 123}



==> prompt_tabla.txt <==
{% raw %}I will provide a class definition [CLASS], which defines some fields that need to be generated, an instantiation of that class under [PARTIAL_SUMMARY] that is a response to the question in [QUESTION], and some text in a section called [TEXT]. Your task is to propose updates to [PARTIAL_SUMMARY] gathered from the information in [TEXT].

Here are the sections that you will complete, in the same order:

[OBJECTS FOR UPDATE]
In this section you will produce a set of dictionaries (one per line) in JSON format where the keys correspond go the JSONPaths whose objects should be updated and the values are a dictionary with the following fields:
* 'update': The object to overwrite the existing value at the JSONPath.

The 'update' object must adhere to the [CLASS] definition at the given JSONPath. If information is missing for some fields, then you can use the placeholder string '???' or `None` to represent that missing information. Updates must only ever increase the amount of information in [PARTIAL_SUMMARY], they can be made by either replacing a `None` object or the placeholder string '???' with relevant content from [TEXT] or by modifying an existing value using content from [TEXT]. To separate multiple values within a string, use '; '. For example, a value about the 'location' of a hotel may say '5 minute walk from the subway station; views of the Eiffel tower'.

[OBJECTS FOR ADD]
In this section you will produce a dictionary in JSON format where the keys correspond to the JSONPaths that do not exist in [PARTIAL_SUMMARY] yet that will be added, and the values are a dictionary with the following fields:
* 'add': The object to add at that JSONPath.

The 'add' object must adhere to the [CLASS] definition at the given JSONPath. If information is missing for some fields, then you can use the placeholder string '???' or `None` to represent that missing information.

Additional guidelines:

1. Field names in JSONPaths must be quoted. For example, "$.'places'.'flexibility of material'".
2. Proposed JSON objects must have sufficient context: the values of the [PARTIAL_SUMMARY] should have enough context so a reader can understand what it means.
3. Ignore irrelevant text: If the content in [TEXT] does not have any information that is relevant to [QUESTION] and [PARTIAL_SUMMARY] it is OK to make no update to that object.
4. No redundant fields: If information from [TEXT] can be incorporated by updating an existing field in [PARTIAL_SUMMARY], then do not introduce a new redundant field. For example, if there's already a field for 'activities' do not introduce a new field for 'other activities' or 'water activities', 'hiking'. Update the existing field for 'activities'.
5. A field should not contain redundant values. If one value encompasses most of the details in another value, merge them together. For instance, "beautiful views of the Eiffel tower" and "view of the Eiffel tower" should be merged into a single value like "beautiful views of the Eiffel tower".

Here is an example of an entity comparision:
[QUESTION]
ESR HaloLock wireless car charger vs. MagSafe Wireless Car Charger

[CLASS]
Comparison

```python
class Comparison:
  product_names: tuple[str, str]
  Facet = str
  values: dict[Facet, tuple[str, str]]
```

[PARTIAL_SUMMARY]
{
  "product_names": ("ESR HaloLock wireless car charger", "MagSafe Wireless Car Charger"),
  "values": {
    "size": ("4.2 inches", "???"),
    "flexibility": ("???", "very flexible"),
  }
}

[TEXT]
When using ESR HaloLock wireless car charger, the orientation of the iPhone is absolutely free, as they are free too inclination and height that you want to give to the smartphone, as long as you pay attention to the center of gravity: despite the aluminum structure it is very resistant and the joints are very solid, if you position the smartphone too far forward, the base of the stand would not be able to support the weight and would risk tilting forward.

[OBJECTS FOR UPDATE]
{"$.'values'.'flexibility'": {"update": ("allows iPhone to orientate freely", "very flexible")}}

[OBJECTS FOR ADD]
{"$.'values'.'material'": {"add": ("aluminum structure", "???")}}
{"$.'values'.'durability'": {"add": ("very resistant", "???")}}
{"$.'values'.'design'": {"add": ("can not support the weight of a phone if it is too far forward", "???")}}

===

Here is an example of an entity summarization:
[QUESTION]
Describe attributes and values of HOTEL0.

[CLASS]
class Summary(TypedDict):
  attributes: dict[str, list[str]]  # Keyed by attribute, with a list of sufficient details about the attribute.

[PARTIAL_SUMMARY]
{
  "attributes": {
    "Amenities": ["There are two pools", "pub opens till midnight"],
    "Food & Beverage": ["limited breakfast options"],
    "Room Quality": ["Spacious and comfortable rooms"],
  }
}

[TEXT]
HOTEL0 offers exceptional dining and the beds were very cozy, but there was a lot of street noise. HOTEL1 offers great Eiffel tower view from window.

[OBJECTS FOR UPDATE]
{"$.'attributes'.'Food & Beverage'": {"update": [ "limited breakfast options", "HOTEL0 offers exceptional dining" ]}}
{"$.'attributes'.'Room Quality'": {"update": [ "Spacious and comfortable rooms", "beds were very cozy" ]}}

[OBJECTS FOR ADD]
{"$.'attributes'.'Noise Level'": {"add": [ "Notable street noise at night" ]}}

===

{% endraw %}[QUESTION]
{{ question }}

[CLASS]
{{ structure }}

[PARTIAL_SUMMARY]
{{ partial_summary }}

[TEXT]
{{ text }}

{{ parse_response(store("raw_response", llm(temperature=0.8))) }}

==> prompt_tabla_amendments.txt <==
{% raw %}I will provide a class definition [CLASS], which defines some fields that need to be generated, several line-separated instantiations of that class under [PARTIAL_SUMMARY] that together form a response to the question in [QUESTION], and some text in a section called [TEXT]. Your task is to propose updates to [PARTIAL_SUMMARY] gathered from the information in [TEXT].

Here are the sections that you will complete, in the same order:

[OBJECTS FOR UPDATE]
In this section you will produce a set of dictionaries (one per line) in JSON format where the keys correspond go the JSONPaths whose objects should be updated and the values are a dictionary with the following fields:
* 'update': The object to overwrite the existing value at the JSONPath.

The 'update' object must adhere to the [CLASS] definition at the given JSONPath. If information is missing for some fields, then you can use the placeholder string '???' or `None` to represent that missing information. Updates must only ever increase the amount of information in [PARTIAL_SUMMARY], they can be made by either replacing a `None` object or the placeholder string '???' with relevant content from [TEXT] or by modifying an existing value using content from [TEXT]. To separate multiple values within a string, use '; '. For example, a value about the 'location' of a hotel may say '5 minute walk from the subway station; views of the Eiffel tower'.

[OBJECTS FOR ADD]
In this section you will produce a dictionary in JSON format where the keys correspond to the JSONPaths that do not exist in [PARTIAL_SUMMARY] yet that will be added, and the values are a dictionary with the following fields:
* 'add': The object to add at that JSONPath.

The 'add' object must adhere to the [CLASS] definition at the given JSONPath. If information is missing for some fields, then you can use the placeholder string '???' or `None` to represent that missing information.

Additional guidelines:

1. Field names in JSONPaths must be quoted. For example, "$.'places'.'flexibility of material'".
2. Proposed JSON objects must have sufficient context: the values of the [PARTIAL_SUMMARY] should have enough context so a reader can understand what it means.
3. Ignore irrelevant text: If the content in [TEXT] does not have any information that is relevant to [QUESTION] and [PARTIAL_SUMMARY] it is OK to make no update to that object.
4. No redundant fields: If information from [TEXT] can be incorporated by updating an existing field in [PARTIAL_SUMMARY], then do not introduce a new redundant field. For example, if there's already a field for 'activities' do not introduce a new field for 'other activities' or 'water activities', 'hiking'. Update the existing field for 'activities'.
5. A field should not contain redundant values. If one value encompasses most of the details in another value, merge them together. For instance, "beautiful views of the Eiffel tower" and "view of the Eiffel tower" should be merged into a single value like "beautiful views of the Eiffel tower".

Here is an example of an entity comparision:
[QUESTION]
ESR HaloLock wireless car charger vs. MagSafe Wireless Car Charger

[CLASS]
Comparison

```python
class Comparison:
  product_names: tuple[str, str]
  Facet = str
  values: dict[Facet, tuple[str, str]]
```

[PARTIAL_SUMMARY]
{
  "product_names": ("ESR HaloLock wireless car charger", "MagSafe Wireless Car Charger"),
  "values": {
    "flexibility": ("???", "very flexible"),
  }
}
{
  "values": {
    "size": ("4.2 inches", "???"),
  }
}

[TEXT]
When using ESR HaloLock wireless car charger, the orientation of the iPhone is absolutely free, as they are free too inclination and height that you want to give to the smartphone, as long as you pay attention to the center of gravity: despite the aluminum structure it is very resistant and the joints are very solid, if you position the smartphone too far forward, the base of the stand would not be able to support the weight and would risk tilting forward.

[OBJECTS FOR UPDATE]
{"$.'values'.'flexibility'": {"update": ("allows iPhone to orientate freely", "very flexible")}}

[OBJECTS FOR ADD]
{"$.'values'.'material'": {"add": ("aluminum structure", "???")}}
{"$.'values'.'durability'": {"add": ("very resistant", "???")}}
{"$.'values'.'design'": {"add": ("can not support the weight of a phone if it is too far forward", "???")}}

===

Here is an example of an entity summarization:
[QUESTION]
Describe attributes and values of HOTEL0.

[CLASS]
class Summary(TypedDict):
  attributes: dict[str, list[str]]  # Keyed by attribute, with a list of sufficient details about the attribute.

[PARTIAL_SUMMARY]
{
  "attributes": {
    "Food & Beverage": ["limited breakfast options"],
    "Room Quality": ["Spacious and comfortable rooms"],
  }
}
{
  "attributes": {
    "Amenities": ["There are two pools"],
  }
}
{
  "attributes": {
    "Amenities": ["pub opens till midnight"],
  }
}

[TEXT]
HOTEL0 offers exceptional dining and the beds were very cozy, but there was a lot of street noise. HOTEL1 offers great Eiffel tower view from window.

[OBJECTS FOR UPDATE]
{"$.'attributes'.'Food & Beverage'": {"update": [ "limited breakfast options", "HOTEL0 offers exceptional dining" ]}}
{"$.'attributes'.'Room Quality'": {"update": [ "Spacious and comfortable rooms", "beds were very cozy" ]}}

[OBJECTS FOR ADD]
{"$.'attributes'.'Noise Level'": {"add": [ "Notable street noise at night" ]}}

===

{% endraw %}[QUESTION]
{{ question }}

[CLASS]
{{ structure }}

[PARTIAL_SUMMARY]
{{ partial_summary }}

[TEXT]
{{ text }}

{{ parse_response(store("raw_response", llm(temperature=0.8))) }}

==> repoqa_memory.json <==
{
  "candidate_functions": {
    "_merge_entities":{
      "purpose": "The function merges a list of entities into a single entity...",
      "input": "The function takes two parameters: a list of entities to merge and...",
      "output": "The function returns a single entity created from merging all entities in the input list.",
      "procedure": "The function first checks if the quick merge flag is set. If true..."
    }
  }
}

==> repoqa_update.json <==
{"$.'candidate_functions'.'_merge_entities'": {"add": {"purpose": "The function merges a list of entities into a single entity...", "input": "The function takes two parameters: a list of entities to merge and...", "output": "The function returns a single entity created from merging all entities in the input list.", "procedure": "The function first checks if the quick merge flag is set. If true..." }}}


==> schema_gen.txt <==
I have a system in which a user enters a query in a particular domain and the system must answer the query. In order to answer the query, the system views a large number of documents one at a time and only once. Thus, when the system sees a document it stores information related to answering the query by updating a JSON format memory. Once the system has viewed all documents, the system will read its JSON memory and use this information to decide the output for the query. Consequently, the JSON memory should store all information relevant to answering the query. Hence, the schema for the JSON memory must ensure that the memory contains the right information to assist the system in producing the final answer. It should make sure not to keep too little information nor too much—but generally should prefer to store more information if unsure. The schema for the memory is defined by a python dataclass and is specific to the domain of the query. The schema may include a python comment describing how it should be used. Your task is to construct a schema given a query domain and a query example.

The schema will always store some information from every document, so it should support data structures that can be appended or updated such as lists or dicts. Information that should be structured together should be kept together with subclasses.

===

[Query domain]
Comparing two entities found in various documents based on their respective shared attributes.

[Example query]
ESR HaloLock wireless car charger vs. MagSafe Wireless Car Charger

[Schema]
```python
class Comparison:
  """attributes should be keyed by attributes that both entities share e.g. connectivity and the values should be AttributeValues instances."""
  class AttributeValues:
    """entity_one and entity_two are lists of descriptions relating to the two respective entities, found in documents, that correspond to the specific attribute the instance is keyed under."""
    entity_one: list[str]
    entity_two: list[str]


  attributes: dict[str, AttributeValues]
```


===

[Query domain]
Summarizing details about entities (such as people, things, and institutions) found in online documents.

[Example query]
Describe attributes and values of HOTEL0.

[Schema]
```python
class Summary(TypedDict):
  """Keyed by attribute, with a list of sufficient details about the attribute."""
  attributes: dict[str, list[str]]
```

===

[Query domain]
Finding the top individuals in terms of a particular metric defined by the query. Documents are the content of websites on the internet.

[Example query]
Who are the top 10 highest earning CEOs in the bay area?

[Schema]
```python
class TopKList:
  """top_persons is a list of PersonMetric instances giving the person name and the value of the metric asked by the query."""
  class PersonMetric:
    """person is the name of the individual and metric is the value of the metric required by the query."""
    person: str
    metric: float


  top_persons: list[PersonMetric]
```

===

[Query domain]
Retrieving the exact name of a function given a query that describes the purpose, input, output, and procedure of the function. Documents are files of code. Here, the memory should provide some way of knowing to what extent a function matches the description given in a query.

[Example query]
Find the exact name of the function described by the following function description: 1. **Purpose**: The function generates a string used to format text with new lines and optionally a form feed character, typically used to control spacing in formatted output.
2. **Input**: The function takes three parameters: an integer representing the number of new lines, a boolean indicating whether a form feed character should be included, and an optional string representing the line break character (defaulting to a newline).
3. **Output**: It returns a string composed of the specified number of newline characters, and if requested, includes a form feed character followed by an additional newline.
4. **Procedure**: The function first checks if the form feed should be included. If true, it concatenates the specified number of newline characters minus one with a form feed character and another newline. If false, it simply returns a string of newline characters multiplied by the specified integer.


[Schema]

Generated Schema (for RepoQA):
class FunctionMatch:
  """Stores information about functions found in code."""
  class FunctionInfo:
    """name is the exact name of the function and matches is a list of strings describing which parts of the function description in the query were matched to the function."""
    name: str
    matches: list[str]


  functions: list[FunctionInfo]

===

[Query domain]
You are summarizing very long narrative books. Each document is a segment of the book. Here, the story may feature non-linear narratives, flashbacks, switches between alternate worlds or viewpoints, etc. Therefore, the memory needs to represent a consistent and chronological narrative. Critical information may relate to key events, backgrounds, settings, characters, their objectives, and motivations.

[Example query]
Summarize this book excerpt. Briefly introduce characters, places, and other major elements if they are being mentioned for the first time.

[Schema]

Generated Schema (for BooookScore):

class BookSummary:
  """Summarizes a book with potentially non-linear narratives by storing information chronologically."""
  class Event:
    """Represents a single event in the story. Events are stored in chronological order."""
    description: str
    """Description of the event."""
    time: str
    """Explicit time information provided in the text for this event, if any."""
    location: str
    """Location of the event, if specified."""
    characters: list[str]
    """Characters involved in the event."""

  class Character:
    """Represents a character in the story."""
    name: str
    """Name of the character."""
    description: str
    """Description or background information about the character."""
    motivations: list[str]
    """Known or speculated motivations of the character."""

  class Location:
    """Represents a location in the story."""
    name: str
    """Name of the location."""
    description: str
    """Description of the location."""

  events: list[Event]
  """List of events in the story, ordered chronologically."""
  characters: dict[str, Character]
  """Dictionary of characters encountered in the story, keyed by character name."""
  locations: dict[str, Location]
  """Dictionary of locations encountered in the story, keyed by location name."""

===

[Query domain]
Given a bunch of SQL tables formatted in text, answer queries that may require reasoning over multiple tables to find the answer.

[Example query]
What is the total number of singers?

[Schema]

LOFT-Spider generated schema:

class SQLQueryInformation:
    """This schema stores information relevant to a SQL query.
    It focuses on the entities and attributes mentioned in the query,
    rather than storing entire tables.
    """

    class EntityInformation:
        """Represents information about a specific entity mentioned in the query.
        For instance, if the query asks about 'singers', this would store
        information related to singers.
        """
        name: str  # Entity name (e.g., "singers")
        relevant_columns: list[str]  # Columns relevant to the query for this entity
        relevant_rows: list[dict[str, str]] # Rows containing information related to the query, as dictionaries

    entities: list[EntityInformation]

    # Additional fields for aggregate queries (COUNT, SUM, AVG, etc.):
    aggregate_results: dict[str, float] # e.g., {"count": 123}


